Viscoelastic Cahn--Hilliard models for tumour growth

We introduce a new phase field model for tumour growth where viscoelastic effects are taken into account. The model is derived from basic thermodynamical principles and consists of a convected Cahn--Hilliard equation with source terms for the tumour cells and a convected reaction-diffusion equation with boundary supply for the nutrient. Chemotactic terms, which are essential for the invasive behaviour of tumours, are taken into account. The model is completed by a viscoelastic system constisting of the Navier--Stokes equation for the hydrodynamic quantities, and a general constitutive equation with stress relaxation for the left Cauchy--Green tensor associated with the elastic part of the total mechanical response of the viscoelastic material. For a specific choice of the elastic energy density and with an additional dissipative term accounting for stress diffusion, we prove existence of global-in-time weak solutions of the viscoelastic model for tumour growth in two space dimensions $d=2$ by the passage to the limit in a fully-discrete finite element scheme where a CFL condition, i.e. $\Delta t\leq Ch^2$, is required. Moreover, in arbitrary dimensions $d\in\{2,3\}$, we show stability and existence of solutions for the fully-discrete finite element scheme, where positive definiteness of the discrete Cauchy--Green tensor is proved with a regularization technique that was first introduced by J. W. Barrett, S. Boyaval ("Existence and approximation of a (regularized) Oldroyd-B model". In: M3AS. 21.9 (2011), pp. 1783--1837). After that, we improve the regularity results in arbitrary dimensions $d\in\{2,3\}$ and in two dimensions $d=2$, where a CFL condition is required. Then, for $d=2$, we pass to the limit in the discretization parameters and show that subsequences of discrete solutions converge to a global-in-time weak solution. Finally, we present numerical results.

==> figures/states.eps_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'states.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{517.60001734bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56888062)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{states.eps}}%
    \put(0.11118612,0.54284015){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}initial \\configuration\end{tabular}}}}%
    \put(0.64710301,0.54546444){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}current \\configuration\end{tabular}}}}%
    \put(0.31784888,0.26789992){\color[rgb]{0,0,0}\rotatebox{-33.92279}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}dissipative processes:\\cell reorganization, \\birth/death of cells\end{tabular}}}}}%
    \put(0.52177234,0.31729913){\color[rgb]{0,0,0}\rotatebox{-0.60462015}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}relaxation\end{tabular}}}}}%
    \put(0.77915739,0.30352783){\color[rgb]{0,0,0}\rotatebox{-0.37436864}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}elastic \\deformation\end{tabular}}}}}%
    \put(0.37175938,0.46674899){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}total deformation\end{tabular}}}}%
    \put(0.37669431,0.4228378){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\F = \F_e \F_d$\end{tabular}}}}%
    \put(0.34872627,0.31091355){\color[rgb]{0,0,0}\rotatebox{-32.762082}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\F_d$\end{tabular}}}}}%
    \put(0.66729629,0.27451781){\color[rgb]{0,0,0}\rotatebox{0.19652227}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\F_e$\end{tabular}}}}}%
    \put(0.63552734,0.05969893){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}natural \\configuration\end{tabular}}}}%
  \end{picture}%
\endgroup%

